Jet energy measurement and its systematic uncertainty in proton-proton collisions at $\sqrt{s}=7$ TeV with the ATLAS detector

The jet energy scale (JES) and its systematic uncertainty are determined for jets measured with the ATLAS detector using proton-proton collision data with a centre-of-mass energy of $\sqrt{s}=7$ TeV corresponding to an integrated luminosity of 4.7 fb$^{-1}$. Jets are reconstructed from energy deposits forming topological clusters of calorimeter cells using the anti-k$_t$ algorithm with distance parameters $R=0.4$ or $R=0.6$, and are calibrated using MC simulations. A residual JES correction is applied to account for differences between data and MC simulations. This correction and its systematic uncertainty are estimated using a combination of in situ techniques exploiting the transverse momentum balance between a jet and a reference object such as a photon or a Z boson, for $20 < p_T < 1000$ GeV and pseudorapidities $|\eta|<4.5$. The effect of multiple proton-proton interactions is corrected for, and an uncertainty is evaluatedusing in situ techniques. The smallest JES uncertainty of less than $1 %$ is found in the central calorimeter region($|\eta|<1.2$) for jets with $55< p_T< 500$ GeV. For central jets at lower $p_T$, the uncertainty is about $3 %$. A consistent JES estimate is found using measurements of the calorimeter response of single hadrons in proton-proton collisionsand test-beam data, which also provide the estimate for $p_{T,jet} > 1$ TeV. The calibration of forward jets is derived from dijet $p_T$ balance measurements. The resulting uncertainty reaches its largest value of $6%$ for low-$p_T$ jets at $|\eta|=4.5$. Additional JES uncertainties due to specific event topologies, such as close-by jets or selections of event samples with an enhanced content of jets originating from light quarks or gluons, are also discussed. The magnitude of these uncertainties depends on the event sample used in a given physics analysis, but typically amounts to $0.5%$ to $3%$.

==> Newrefereecomments.txt <==


Referee comments for first iteration are marked with >>
Referee comments for second iteration are marked with >

>
> thanks for accepting essentially all comments and suggestions.
> Assuming that three accepted (but forgotten, see II. below)
> changes are implemented in the new version to come, i do not see
> a need for the next round of the refereeing procedure from my side.
> The changes and a couple of suggestions (which are up to the authors
> to take) are given below.
>

>================================================================
>I. I have the problem with missing axes, ... in Figures 4a, 4b
>not only for the printer but also in the pdf file as well.
>Please be sure that in the final version for publishing it is settled.
>................................................................

>> 1. Please add missing axes, axes values and legend in Figures 4a,4b on p.8.
>>
>> --->
>> We do not see any problem with this figure. May be it is an issue with theprinter.
>> We propose to address this at a later stage with the journal editor.
>> <----
>>

We have redone the figures with the same macros that also produced the
other figures. Since we can not reproduce the problem, we can only
hope that the problem is solved now. If not, we need to iterate.

>>================================================================
>>II. The following three suggestions are accepted by the authors
>>but not implemented in the draft attached to the EPJC review page:
>>................................................................
>>
>> 13. pp. 79-80, Figures 60, 61:
>> it is useful to add into captions the sentence from Table 14:
>> "The pile-up, flavour or topology uncertainties are not included."
>>
>> --->
>> Done, but we chose "Uncertainties from pile-up, flavour, 
>> and topology are not included."
>> <----
>>

This is now fixed.

>> 14. p.77, sec.21, line 42 on the right:
>> Figure 59 (for b-jets) appears in the text after Figures 60-65,
>> change the figure numbers 59 -> 65 and 60-65 -> 59-64.
>>
>> --->
>> Fixed. We exchanged the sentence on b-jet uncertainty and the flavour
>> uncertainty.
>> <----
>>
The figures are now in order.

>> 16. p.89, Appendix A, second line:
>> "... documented in this note, ..." -> "... documented in this paper, ..."
>>
>> --->
>> Done.
>> <----
>

This is now implemented.

>================================================================
>III. The text "In case ..." is added in the revised draft as a
>separate paragraph. I would propose to put this text
>as a continuation of the previous paragraph.
>................................................................
>

Removed paragraph break before "In case"' 

>
>================================================================
>IV. May be to add for clarification few words about that in the text ?
>................................................................
>
>> What is the difference between the LO** PDF set (sec.3.1, line 39 and afterwards)
>> and the LO* PDF set (with one star) presented in the reference [27] quoted for LO**?
>>
>> --->
>> The LO** versions of the PDF set represent a fine-tuning of the LO* set.
>> In particular alpha_S is set to a slightly different value.
>> The differences are small,
>> but the use of LO** was recommended at the time of these studies.
>> <----

This is not really the purpose of this paper. We give the PDF here only
for completeness to explain what MC simulation is used. The explanation
of the various PDFS goes beyone the scope of this paper. Given the
name and referencing them should be enough.

>================================================================
> V. I agree that uncertainty due to possible common
> bias for track-jet and calo-jet is small.
> I also agree that in the present procedure the uncertainty is
> estimated conservatively (possible double counting).
> In view of that and the mentioned experience from data 2012 showing that the
> effect is well modeled in MC and presumably this uncertainty
> will be dropped in future, i would consider this item
> as a minor point for the present publication describing procedure
> of 2011. It would be still useful to add a sentence with some additional
> information in the present paper, but it is up to the authors.

The authors prefer to leave the present text as it is.

> For clarification of the divergence in our opinions:
> the meaning of Fig 50a which you consider as an independent measure
> of the close-by jet effects on the track-jet. In my view it is still
> mostly related to the calo-jet properties. Imagine that
> the track-jets are not affected by close-by jets at all (almost true)
> and you choose very narrow PTcalo bin in Fig. 50a. The deviations from zero
> in this case will tell us about effects of close-by jets for the calorimeter
> jet (and not for the track-jet !). This deviation from zero will come from
> different meaning of pt-calo (chosen to be equal to PT-calo bin value)
> for isolated and not-isolated calo-jets.
> ................................................................

Yes, we see the point. To disentangle these effects is not easy, however.

> 8. p.63, sec.17.2, the first paragraph including Eq. 16:
> "The ratio of the average track-jet p_T" (non-iso/iso) in bins of
> "the calorimeter jet p_T" is used "to quantify the uncertainty in the
> response to track jets".
>

This has been implemented
...




==> metadata.txt <==

Title:
Jet energy measurement and its systematic uncertainty in proton--proton collisions at 
sqrt(s)=7 TeV with the ATLAS detector


Abstract:
The jet energy scale (JES) and its systematic uncertainty are determined for jets measured  
with the ATLAS detector using proton-proton collision data with a centre-of-mass energy 
of sqrt(s)=7 TeV corresponding to an integrated luminosity of 4.7 invfb. 
Jets are reconstructed from energy deposits forming topological clusters of calorimeter 
cells using the anti-kt algorithm with distance parameters R=0.4 or R=0.6, 
and are calibrated using MC simulations. A residual JES correction is applied to account 
for differences between data and MC simulations. This correction and its systematic uncertainty 
are estimated using a combination of in situ techniques exploiting the transverse momentum 
balance between a jet and a reference object such as a photon or a Z boson, for 
20 < pt < 1000 GeV and pseudorapidities |eta|<4..  

The effect of multiple proton-proton interactions is corrected for, and an uncertainty is evaluated
using in situ techniques. 

The smallest JES uncertainty of less than 1% is found in the central calorimeter region
(|eta|<1.2) for jets with 55< pt< 500 GeV. For central jets at lower pt, the 
uncertainty is about 3%. A consistent JES estimate is found using 
measurements of the calorimeter response of single hadrons in proton-proton collisions
and test-beam data, which also provide the estimate for ptjet > 1 TeV. 
The calibration of forward jets is derived from dijet pt balance measurements. 
The resulting uncertainty reaches its largest value of 6\% for low-pt jets at |eta|=4.5. 

Additional JES uncertainties due to specific event topologies, such as close-by jets
or selections of event samples with an enhanced content of jets originating from light 
quarks or gluons, are also discussed. The magnitude of these uncertainties depends on the 
event sample used in a given physics analysis, but typically amounts to 0.5% to 3%. 

Comments: 88 pages plus author list (101 pages total), 66 figures, 14 tables, 
submitted to European Physics Journal C, All figures including auxiliary figures are available at 
  http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/PERF-2012-14/PERF-2012-01

